Simulating Ability: Representing Skills in Games

Throughout the history of games, representing the abilities of the various agents acting on behalf of the players has been a central concern. With increasingly sophisticated games emerging, these simulations have become more realistic, but the underlying mechanisms are still, to a large extent, of an ad hoc nature. This paper proposes using a logistic model from psychometrics as a unified mechanism for task resolution in simulation-oriented games.

==> cum_dice_prob.txt <==
2	0.0
3	0.004629629629629629
4	0.018518518518518517
5	0.046296296296296294
6	0.09259259259259259
7	0.16203703703703703
8	0.25925925925925924
9	0.375
10	0.5
11	0.625
12	0.7407407407407407
13	0.8379629629629629
14	0.9074074074074074
15	0.9537037037037037
16	0.9814814814814815
17	0.9953703703703703
18	1.0
19	1.0


==> die_approx_logistic.txt <==
2.3457356698912335	0.006692850924284857
2.508820956493409	0.0073915413442819725
2.6719062430955853	0.008162571153159898
2.83499152969776	0.009013298652847826
2.9980768162999363	0.009951801866904328
3.161162102902111	0.010986942630593181
3.3242473895042854	0.012128434984274239
3.487332676106462	0.013386917827664782
3.6504179627086364	0.014774031693273059
3.8135032493108127	0.01630249937144095
3.9765885359129873	0.017986209962091562
4.139673822515163	0.019840305734077513
4.302759109117338	0.02188127093613048
4.465844395719513	0.0241270214176692
4.628929682321688	0.02659699357686586
4.792014968923864	0.029312230751356326
4.955100255526039	0.03229546469845052
5.118185542128215	0.03557118927263618
5.281270828730389	0.039165722796764356
5.444356115332565	0.04310725494108612
5.60744140193474	0.04742587317756679
5.770526688536916	0.052153563078417745
5.933611975139091	0.05732417589886876
6.096697261741266	0.06297335605699649
6.259782548343441	0.06913842034334682
6.422867834945617	0.07585818002124356
6.585953121547792	0.08317269649392238
6.749038408149968	0.09112296101485616
6.912123694752143	0.09975048911968513
7.075208981354319	0.10909682119561294
7.238294267956494	0.11920292202211757
7.40137955455867	0.13010847436299786
7.564464841160844	0.1418510649004878
7.72755012776302	0.15446526508353473
7.890635414365194	0.16798161486607552
8.05372070096737	0.18242552380635635
8.216805987569545	0.19781611144141828
8.37989127417172	0.2141650169574414
8.542976560773896	0.23147521650098238
8.706061847376072	0.24973989440488234
8.869147133978247	0.2689414213699951
9.032232420580423	0.28905049737499605
9.195317707182598	0.31002551887238755
9.358402993784773	0.33181222783183395
9.521488280386949	0.35434369377420455
9.684573566989123	0.3775406687981454
9.847658853591298	0.401312339887548
10.010744140193474	0.4255574831883411
10.173829426795649	0.45016600268752216
10.336914713397825	0.47502081252106
10.5	0.5
10.663085286602175	0.52497918747894
10.826170573204351	0.549833997312478
10.989255859806526	0.574442516811659
11.152341146408702	0.598687660112452
11.315426433010877	0.6224593312018546
11.478511719613051	0.6456563062257954
11.641597006215227	0.668187772168166
11.804682292817402	0.6899744811276125
11.967767579419577	0.7109495026250039
12.130852866021753	0.7310585786300049
12.293938152623928	0.7502601055951177
12.457023439226104	0.7685247834990175
12.62010872582828	0.7858349830425586
12.783194012430455	0.8021838885585817
12.94627929903263	0.8175744761936437
13.109364585634806	0.8320183851339245
13.27244987223698	0.8455347349164652
13.435535158839155	0.8581489350995123
13.59862044544133	0.8698915256370021
13.761705732043506	0.8807970779778823
13.924791018645681	0.8909031788043871
14.087876305247857	0.9002495108803148
14.250961591850032	0.9088770389851438
14.414046878452208	0.9168273035060777
14.577132165054383	0.9241418199787566
14.740217451656559	0.9308615796566531
14.903302738258734	0.9370266439430035
15.06638802486091	0.9426758241011313
15.229473311463085	0.9478464369215823
15.39255859806526	0.9525741268224331
15.555643884667436	0.9568927450589139
15.718729171269612	0.9608342772032357
15.881814457871785	0.9644288107273639
16.04489974447396	0.9677045353015494
16.207985031076134	0.9706877692486436
16.37107031767831	0.973403006423134
16.534155604280485	0.9758729785823308
16.69724089088266	0.9781187290638694
16.860326177484836	0.9801596942659225
17.023411464087012	0.9820137900379085
17.186496750689187	0.9836975006285591
17.349582037291363	0.9852259683067269
17.512667323893538	0.9866130821723351
17.675752610495714	0.9878715650157257
17.83883789709789	0.9890130573694068
18.001923183700065	0.9900481981330957
18.16500847030224	0.990986701347152
18.328093756904416	0.9918374288468401
18.49117904350659	0.9926084586557181
18.654264330108767	0.9933071490757153


==> logistic_vs_normal.txt <==
x	logistic	phi
-100	0.18639618896250293	0.02660496794056333
-99	0.1984595782083779	0.03024405669764252
-98	0.21130204608567374	0.03434211366830642
-97	0.22497368632146175	0.03895149335885195
-96	0.23952778411888195	0.04412978036163473
-95	0.2550210155461747	0.04994021852346986
-94	0.27151365885424245	0.05645216428823985
-93	0.2890698183647397	0.06374156429933553
-92	0.30775766159522977	0.07189145717321765
-91	0.32764967031188874	0.0809924991604094
-90	0.3488229062232996	0.09114351319467473
-89	0.3713592920506591	0.10245206059408263
-88	0.3953459087298358	0.11503503441967489
-87	0.4208753095186686	0.12901927321809503
-86	0.448045851798101	0.14454219357467601
-85	0.47696204736762227	0.1617524395832015
-84	0.5077349320432104	0.18081054699976007
-83	0.5404824553687878	0.20188961949096362
-82	0.5753298912491007	0.2251760140138892
-81	0.6124102703018196	0.2508700319780399
-80	0.6518648347083749	0.2791866124408404
-79	0.6938435163150906	0.3103560231802416
-78	0.7385054386971124	0.3446245450749341
-77	0.7860194438456196	0.38225514480660916
-76	0.8365646440719127	0.42352813048521787
-75	0.8903309996380613	0.46874178439030856
-74	0.947519922520355	0.5182129666246926
-73	1.0083449065862273	0.5722776830958287
-72	1.073032184314626	0.6312916108806632
-71	1.1418214100106734	0.6956305736968149
-70	1.2149663692544401	0.7656909599031925
-69	1.292735714076763	0.8418900751919478
-68	1.375413723068072	0.9246664219175249
-67	1.4633010852946953	1.0144798968437785
-66	1.556715706516057	1.1118118989826342
-65	1.6559935357605402	1.2171653391537585
-64	1.7614894098219935	1.3310645429204515
-63	1.8735779126771552	1.4540550386572593
-62	1.9926542461908705	1.5867032226860645
-61	2.1191351077646035	1.7295958936833167
-60	2.253459569788594	1.8833396489165988
-59	2.3960899548728207	2.048560135317329
-58	2.5475126998512136	2.2259011489405065
-57	2.7082392004719487	2.416023577004517
-56	2.878806627499616	2.619604177444812
-55	3.0597787036590836	2.837334191754776
-54	3.251746429443751	3.0699177878243447
-53	3.455328744292221	3.3180703305193404
-52	3.6711731080090426	3.582516478869052
-51	3.89995598557178	3.8639881099407747
-50	4.142383216636284	4.163222070772399
-49	4.3991902491370665	4.4809577611001234
-48	4.671142214397179	4.8179345510488805
-47	4.9590338191351275	5.174889039438657
-46	5.263689027714672	5.552552159888985
-45	5.585960505964359	5.9516461434641235
-44	5.926728795943253	6.372881348179288
-43	6.286901189202945	6.816952967269474
-42	6.667410264459796	7.284537629690824
-41	7.0692120542220405	7.776289907865208
-40	7.4932838039030365	8.292838749173391
-39	7.940621286394793	8.834783849135597
-38	8.412235635087246	9.402691985571082
-37	8.90914965902186	9.997093334285111
-36	9.432393605395488	10.61847778797394
-35	9.983000337122451	11.26729130104992
-34	10.561999896763611	11.943932283953574
-33	11.17041343298565	12.64874807122236
-32	11.80924647196079	13.382031488112201
-31	12.47948152388395	14.144017540906134
-30	13.182070024178651	14.934880256181826
-29	13.917923620062252	15.75472969423879
-28	14.68790482598418	16.60360916159741
-27	15.492817086025529	17.481492646971482
-26	16.333394297579083	18.38828250438057
-25	17.21028986836638	19.323807406105864
-24	18.12406539785819	20.2878205870082
-23	19.07517909411605	21.279998400320345
-22	20.06397405753528	22.299939203407153
-21	21.090666583406907	23.3471625901645
-20	22.155334654989474	24.421108984714422
-19	23.257906817157846	25.521139608862747
-18	24.39815163686163	26.646536833434897
-17	25.575667969710093	27.79650492111283
-16	26.789876261106947	28.970171165785207
-15	28.040011114601644	30.16658743071269
-14	29.325115358677493	31.384732085030244
-13	30.64403583534142	32.623512335279344
-12	31.995421119059397	33.88176694581632
-11	33.37772135245335	35.15826933910354
-10	34.789190355662775	36.45173106408665
-9	36.22789012960503	37.760805618122845
-8	37.691697830104054	39.084092605278244
-7	39.178315240904006	40.420142211285146
-6	40.68528072018664	41.76745997306931
-5	42.20998353891905	43.12451181854593
-4	43.749680471979815	44.48972935036859
-3	45.30151444653368	45.86151534551268
-2	46.862534998629634	47.23824944101278
-1	48.42972024055145	48.61829397485741
0	50.0	50.000000050000004
1	51.570279759448546	51.38170602514259
2	53.13746500137035	52.76175055898722
3	54.69848555346631	54.138484654487314
4	56.250319528020185	55.51027064963141
5	57.79001646108095	56.875488181454074
6	59.31471927981337	58.2325400269307
7	60.821684759095994	59.57985778871486
8	62.30830216989596	60.915907394721756
9	63.77210987039498	62.23919438187715
10	65.21080964433723	63.54826893591334
11	66.62227864754664	64.84173066089646
12	68.0045788809406	66.11823305418369
13	69.35596416465857	67.37648766472066
14	70.6748846413225	68.61526791496976
15	71.95998888539835	69.83341256928732
16	73.21012373889305	71.0298288342148
17	74.4243320302899	72.20349507888717
18	75.60184836313837	73.3534631665651
19	76.74209318284215	74.47886039113725
20	77.84466534501053	75.57889101528558
21	78.9093334165931	76.65283740983551
22	79.93602594246472	77.70006079659284
23	80.92482090588395	78.72000159967966
24	81.87593460214181	79.7121794129918
25	82.78971013163363	80.67619259389414
26	83.66660570242091	81.61171749561943
27	84.50718291397446	82.51850735302853
28	85.31209517401582	83.3963908384026
29	86.08207637993773	84.24527030576121
30	86.81792997582134	85.06511974381817
31	87.52051847611605	85.85598245909387
32	88.19075352803921	86.6179685118878
33	88.82958656701435	87.35125192877764
34	89.43800010323638	88.05606771604643
35	90.01699966287755	88.73270869895008
36	90.56760639460451	89.38152221202607
37	91.09085034097814	90.00290666571489
38	91.58776436491274	90.59730801442892
39	92.0593787136052	91.16521615086441
40	92.50671619609696	91.7071612508266
41	92.93078794577795	92.2237100921348
42	93.33258973554021	92.71546237030918
43	93.71309881079706	93.18304703273053
44	94.07327120405675	93.62711865182072
45	94.41403949403565	94.04835385653587
46	94.73631097228534	94.44744784011101
47	95.04096618086486	94.82511096056135
48	95.32885778560282	95.1820654489511
49	95.60080975086292	95.51904223889987
50	95.85761678336371	95.8367779292276
51	96.10004401442822	96.13601189005922
52	96.32882689199097	96.41748352113095
53	96.5446712557078	96.68192966948067
54	96.74825357055624	96.93008221217565
55	96.94022129634092	97.16266580824522
56	97.12119337250039	97.38039582255519
57	97.29176079952805	97.58397642299548
58	97.45248730014879	97.7740988510595
59	97.60391004512718	97.95143986468267
60	97.74654043021141	98.1166603510834
61	97.88086489223541	98.27040410631669
62	98.00734575380912	98.41329677731395
63	98.12642208732285	98.54594496134274
64	98.238510590178	98.66893545707956
65	98.34400646423946	98.78283466084625
66	98.44328429348394	98.88818810101736
67	98.5366989147053	98.98552010315622
68	98.62458627693192	99.07533357808246
69	98.70726428592324	99.15810992480804
70	98.78503363074557	99.2343090400968
71	98.85817858998932	99.30436942630318
72	98.92696781568537	99.36870838911933
73	98.99165509341378	99.42772231690418
74	99.05248007747964	99.48178703337531
75	99.10966900036195	99.53125821560968
76	99.16343535592807	99.57647186951478
77	99.21398055615437	99.6177448551934
78	99.26149456130288	99.65537545492506
79	99.30615648368492	99.68964397681977
80	99.34813516529162	99.72081338755916
81	99.38758972969819	99.74912996802196
82	99.4246701087509	99.77482398598612
83	99.45951754463121	99.79811038050903
84	99.4922650679568	99.81918945300023
85	99.52303795263238	99.83824756041679
86	99.55195414820189	99.85545780642533
87	99.57912469048134	99.87098072678191
88	99.60465409127016	99.88496496558032
89	99.62864070794933	99.89754793940591
90	99.65117709377668	99.90885648680532
91	99.67235032968811	99.9190075008396
92	99.69224233840477	99.92810854282679
93	99.71093018163526	99.93625843570067
94	99.72848634114577	99.94354783571175
95	99.74497898445382	99.95005978147653
96	99.76047221588111	99.95587021963837
97	99.77502631367854	99.96104850664115
98	99.78869795391432	99.9656578863317
99	99.80154042179163	99.96975594330235
100	99.8136038110375	99.97339503205944


==> logistic_vs_uniform.txt <==
-100	0.18639618896250293
-99	0.1984595782083779
-98	0.21130204608567374
-97	0.22497368632146175
-96	0.23952778411888195
-95	0.2550210155461747
-94	0.27151365885424245
-93	0.2890698183647397
-92	0.30775766159522977
-91	0.32764967031188874
-90	0.3488229062232996
-89	0.3713592920506591
-88	0.3953459087298358
-87	0.4208753095186686
-86	0.448045851798101
-85	0.47696204736762227
-84	0.5077349320432104
-83	0.5404824553687878
-82	0.5753298912491007
-81	0.6124102703018196
-80	0.6518648347083749
-79	0.6938435163150906
-78	0.7385054386971124
-77	0.7860194438456196
-76	0.8365646440719127
-75	0.8903309996380613
-74	0.947519922520355
-73	1.0083449065862273
-72	1.073032184314626
-71	1.1418214100106734
-70	1.2149663692544401
-69	1.292735714076763
-68	1.375413723068072
-67	1.4633010852946953
-66	1.556715706516057
-65	1.6559935357605402
-64	1.7614894098219935
-63	1.8735779126771552
-62	1.9926542461908705
-61	2.1191351077646035
-60	2.253459569788594
-59	2.3960899548728207
-58	2.5475126998512136
-57	2.7082392004719487
-56	2.878806627499616
-55	3.0597787036590836
-54	3.251746429443751
-53	3.455328744292221
-52	3.6711731080090426
-51	3.89995598557178
-50	4.142383216636284
-49	4.3991902491370665
-48	4.671142214397179
-47	4.9590338191351275
-46	5.263689027714672
-45	5.585960505964359
-44	5.926728795943253
-43	6.286901189202945
-42	6.667410264459796
-41	7.0692120542220405
-40	7.4932838039030365
-39	7.940621286394793
-38	8.412235635087246
-37	8.90914965902186
-36	9.432393605395488
-35	9.983000337122451
-34	10.561999896763611
-33	11.17041343298565
-32	11.80924647196079
-31	12.47948152388395
-30	13.182070024178651
-29	13.917923620062252
-28	14.68790482598418
-27	15.492817086025529
-26	16.333394297579083
-25	17.21028986836638
-24	18.12406539785819
-23	19.07517909411605
-22	20.06397405753528
-21	21.090666583406907
-20	22.155334654989474
-19	23.257906817157846
-18	24.39815163686163
-17	25.575667969710093
-16	26.789876261106947
-15	28.040011114601644
-14	29.325115358677493
-13	30.64403583534142
-12	31.995421119059397
-11	33.37772135245335
-10	34.789190355662775
-9	36.22789012960503
-8	37.691697830104054
-7	39.178315240904006
-6	40.68528072018664
-5	42.20998353891905
-4	43.749680471979815
-3	45.30151444653368
-2	46.862534998629634
-1	48.42972024055145
0	50.0
1	51.570279759448546
2	53.13746500137035
3	54.69848555346631
4	56.250319528020185
5	57.79001646108095
6	59.31471927981337
7	60.821684759095994
8	62.30830216989596
9	63.77210987039498
10	65.21080964433723
11	66.62227864754664
12	68.0045788809406
13	69.35596416465857
14	70.6748846413225
15	71.95998888539835
16	73.21012373889305
17	74.4243320302899
18	75.60184836313837
19	76.74209318284215
20	77.84466534501053
21	78.9093334165931
22	79.93602594246472
23	80.92482090588395
24	81.87593460214181
25	82.78971013163363
26	83.66660570242091
27	84.50718291397446
28	85.31209517401582
29	86.08207637993773
30	86.81792997582134
31	87.52051847611605
32	88.19075352803921
33	88.82958656701435
34	89.43800010323638
35	90.01699966287755
36	90.56760639460451
37	91.09085034097814
38	91.58776436491274
39	92.0593787136052
40	92.50671619609696
41	92.93078794577795
42	93.33258973554021
43	93.71309881079706
44	94.07327120405675
45	94.41403949403565
46	94.73631097228534
47	95.04096618086486
48	95.32885778560282
49	95.60080975086292
50	95.85761678336371
51	96.10004401442822
52	96.32882689199097
53	96.5446712557078
54	96.74825357055624
55	96.94022129634092
56	97.12119337250039
57	97.29176079952805
58	97.45248730014879
59	97.60391004512718
60	97.74654043021141
61	97.88086489223541
62	98.00734575380912
63	98.12642208732285
64	98.238510590178
65	98.34400646423946
66	98.44328429348394
67	98.5366989147053
68	98.62458627693192
69	98.70726428592324
70	98.78503363074557
71	98.85817858998932
72	98.92696781568537
73	98.99165509341378
74	99.05248007747964
75	99.10966900036195
76	99.16343535592807
77	99.21398055615437
78	99.26149456130288
79	99.30615648368492
80	99.34813516529162
81	99.38758972969819
82	99.4246701087509
83	99.45951754463121
84	99.4922650679568
85	99.52303795263238
86	99.55195414820189
87	99.57912469048134
88	99.60465409127016
89	99.62864070794933
90	99.65117709377668
91	99.67235032968811
92	99.69224233840477
93	99.71093018163526
94	99.72848634114577
95	99.74497898445382
96	99.76047221588111
97	99.77502631367854
98	99.78869795391432
99	99.80154042179163
100	99.8136038110375


==> odds_plot.txt <==
0.01	0.00990099009900991
0.012589254117941675	0.01243273525444244
0.015848931924611134	0.015601662241829573
0.0199526231496888	0.0195623038725794
0.025118864315095794	0.024503367550335886
0.03162277660168379	0.03065343003171561
0.039810717055349734	0.03828650388225463
0.05011872336272722	0.047726721034203834
0.06309573444801933	0.05935094310276767
0.07943282347242814	0.07358755611757362
0.1	0.09090909090909094
0.12589254117941673	0.11181576977811691
0.15848931924611134	0.1368068886032101
0.19952623149688797	0.16633753081656188
0.251188643150958	0.20076000891310175
0.31622776601683794	0.24025307335204216
0.3981071705534972	0.2847472489508013
0.5011872336272722	0.33386057541687786
0.6309573444801932	0.3868631798468569
0.7943282347242815	0.44268836623770724
1.0	0.5
1.2589254117941673	0.5573116337622928
1.5848931924611136	0.6131368201531431
1.9952623149688795	0.666139424583122
2.51188643150958	0.7152527510491986
3.1622776601683795	0.759746926647958
3.9810717055349722	0.7992399910868982
5.011872336272722	0.8336624691834381
6.309573444801933	0.86319311139679
7.943282347242816	0.8881842302218831
10.0	0.9090909090909091
12.589254117941675	0.9264124438824265
15.848931924611133	0.9406490568972324
19.952623149688797	0.952273278965796
25.118864315095795	0.9617134961177453
31.622776601683793	0.9693465699682845
39.810717055349734	0.975496632449664
50.11872336272722	0.9804376961274205
63.09573444801933	0.9843983377581704
79.43282347242814	0.9875672647455576
100.0	0.9900990099009901

